Diffraction dissociation in proton-proton collisions at $\sqrt{s}$ = 0.9 TeV, 2.76 TeV and 7 TeV with ALICE at the LHC

The relative rates of single- and double- diffractive processes were measured with the ALICE detector by studying properties of gaps in the pseudorapidity distribution of particles produced in proton-proton collisions at $\sqrt{s}$ = 0.9 TeV, 2.76 TeV and 7 TeV. ALICE triggering efficiencies are determined for various classes of events, using a detector simulation validated with data on inclusive particle production. Cross-sections are determined using van der Meer scans to measure beam properties and obtain a measurement of the luminosity.

==> proof.txt <==
Q1-----------------
I do not require colour figures in the printed version. Different styles are used for different lines in all three figureas.

Q2-----------
Concerning the references without any link.

Ref. 5
details of the reference are correct.
Here is the link 
http://iopscience.iop.org/1748-0221/3/08/S08002

Ref 6. 
see my answer to Q3

Ref 10.
i)   link of the 4th paper:
     http://lss.fnal.gov/archive/test-fn/0000/fermilab-fn-0741.shtml
ii)  the 6th is a talk and no proceedings 


Q3--------------------
The Ref 6 must refer to the proceedings by K. Oyama in this volume. Please, either you add the details of K. Oyama's 
proceedings or tell me them and I will modify the text.



==> response.txt <==
Dear Editors,

Thanks for your email and please find below my response to referee's comments/remarks about the reviewed paper.

I thank the referee for his constructive approach to my special issue article: 
Ref: G/398589/SPE/270466, title: "Diffraction dissociation in proton-proton collisions at $\sqrt
{s}$ = 0.9 TeV, 2.76 TeV and 7 TeV with ALICE at the LHC"


I followed all suggestions of the referee and introduced the following changes in the text:

i. in the 2nd paragraph of the introduction, 'large rapidity processes' should be 'large rapidity gap processes'

Corrected


ii. last line of pg.2, full stop before Therefore (otherwise, teh sentence is very long and difficult to read.

Done

iii. in page 3 before values for the inelastic cross section at 2.76 and 7 TeV are given, 'obtaind' ->'obtained'. 

Corrected

Also what is the meaning of the error labeled 'lumy'?

'lumy' stands for luminosity. It is written 'luminosity' in this version of the text. This errror is comming from the 
van der Meer scans to calibrate the luminosity. 

Yours sincerely,
Martin Poghosyan


